Exploring Operational Flexibility of Active Distribution Networks with Low Observability

Power electronic interfaced devices progressively enable the increasing provision of flexible operational actions in distribution networks. The feasible flexibility these devices can effectively provide requires estimation and quantification so the network operators can plan operations close to real-time. Existing approaches estimating the distribution network flexibility require the full observability of the system, meaning topological and state knowledge. However, the assumption of full observability is unrealistic and represents a barrier to system operators' adaptation. This paper proposes a definition of the distribution network flexibility problem that considers the limited observability in real-time operation. A critical review and assessment of the most prominent approaches are done based on the proposed definition. This assessment showcases the limitations and benefits of existing approaches for estimating flexibility with low observability. A case study on the CIGRE MV distribution system highlights the drawbacks brought by low observability.

==> Figures/Multi_surf.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Multi_surf.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{413.11350439bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.9360562)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Multi_surf.pdf}}%
    \put(0.17197212,0.05050883){\rotatebox{-19.70090711}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}P [MW]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Multi_surf.pdf}}%
    \put(0.45506683,0.00680951){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Multi_surf.pdf}}%
    \put(0.35889586,0.04167159){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Multi_surf.pdf}}%
    \put(0.26449918,0.07589058){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Multi_surf.pdf}}%
    \put(0.17182811,0.10948397){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Multi_surf.pdf}}%
    \put(0.0808358,0.14246885){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Multi_surf.pdf}}%
    \put(0.62846545,0.00100882){\rotatebox{48.36975884}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Q [MVAR]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Multi_surf.pdf}}%
    \put(0.66982327,0.0656578){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-16\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Multi_surf.pdf}}%
    \put(0.71017324,0.1233006){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Multi_surf.pdf}}%
    \put(0.75898484,0.17918218){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Multi_surf.pdf}}%
    \put(0.80632753,0.23338202){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Multi_surf.pdf}}%
    \put(0.85226661,0.28597497){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}16\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{Multi_surf.pdf}}%
    \put(1.02865863,0.48754767){\rotatebox{87.60824335}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}m [-]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{Multi_surf.pdf}}%
    \put(0.95436315,0.39889115){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}200\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{Multi_surf.pdf}}%
    \put(0.95881999,0.49594315){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}600\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{Multi_surf.pdf}}%
    \put(0.96336699,0.59495632){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}1000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{Multi_surf.pdf}}%
    \put(0.96437582,0.69599075){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}1400\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{Multi_surf.pdf}}%
  \end{picture}%
\endgroup%

